Stabilization without Inclusive Development: Neoliberalism, Economic Liberalization, Poverty, and Inequality in Bolivia

This article reconstructs the economic and social history of Bolivian neoliberalism and evaluates whether economic liberalization reduced or increased poverty and inequality in Bolivia. The historical argument is that the Bolivian neoliberal cycle was not a single event but a layered sequence: hyperinflation and emergency stabilization, the 1985 New Economic Policy, labor displacement and mining restructuring, second-generation reform in the 1990s, capitalization, decentralized state restructuring, commodity dependence, and the social conflicts that culminated in the collapse of the party system. The empirical contribution is to integrate macroeconomic indicators, economic-freedom indices, poverty and inequality series, IMF and financial-reform data, commodity and disaster controls, Bolivian export aggregates, and harmonized historical survey indicators. The preferred design is a heterogeneous instrumental-variables model that instruments domestic liberalization with lagged regional leave-one-out policy diffusion and allows Bolivia to differ from the Latin American average. The central estimate is that a 10-point increase in the Heritage economic-freedom score is associated, for Bolivia, with approximately +4.46 percentage points of poverty at the USD 4.20/day line, +3.61 percentage points at the USD 3/day line, +7.40 percentage points at the USD 8.30/day line, and +3.91 Gini points. These results remain socially regressive in sign after adding export-structure controls to the poverty specifications, although the causal interpretation remains conditional on the exclusion restriction. The article therefore advances a qualified conclusion: Bolivian neoliberalism stabilized hyperinflation, but the historically specific liberalization package appears to have increased social vulnerability and inequality rather than producing inclusive development.

==> logs/validation_summary.json <==
{
  "all_checks_ok": true,
  "short_names": [
    "article.pdf",
    "article.tex",
    "bolivia_neoliberalism.zip"
  ],
  "overfull_hbox_count": 0,
  "latex_error_count": 0,
  "fatal_error_count": 0,
  "doi_included": true,
  "orcid_included": true,
  "forbidden_path_hits": [],
  "forbidden_text_hits": []
}

==> models/first_stages_iv_heritage_bolivia_heterogeneous_bilingual.csv <==
outcome,endogenous,n,countries,years,first_stage_F,first_stage_p,first_stage_r2,spec
poverty_420usd,heritage_overall,357,22,28,849.1552879913964,0.0,0.8322301776882928,baseline_fe_iv
poverty_420usd,heritage_x_bolivia,357,22,28,761.1503199916484,0.0,0.8141082476569828,baseline_fe_iv
poverty_3usd,heritage_overall,357,22,28,849.1552879913964,0.0,0.8322301776882928,baseline_fe_iv
poverty_3usd,heritage_x_bolivia,357,22,28,761.1503199916484,0.0,0.8141082476569828,baseline_fe_iv
poverty_830usd,heritage_overall,357,22,28,849.1552879913964,0.0,0.8322301776882928,baseline_fe_iv
poverty_830usd,heritage_x_bolivia,357,22,28,761.1503199916484,0.0,0.8141082476569828,baseline_fe_iv
gini,heritage_overall,357,22,28,849.1552879913964,0.0,0.8322301776882928,baseline_fe_iv
gini,heritage_x_bolivia,357,22,28,761.1503199916484,0.0,0.8141082476569828,baseline_fe_iv
poverty_420usd,heritage_overall,357,22,28,487.68561614529807,0.0,0.8341246088759697,export_controls_fe_iv
poverty_420usd,heritage_x_bolivia,357,22,28,101.87839081465924,0.0,0.9586627975219234,export_controls_fe_iv
poverty_3usd,heritage_overall,357,22,28,487.68561614529807,0.0,0.8341246088759697,export_controls_fe_iv
poverty_3usd,heritage_x_bolivia,357,22,28,101.87839081465924,0.0,0.9586627975219234,export_controls_fe_iv
poverty_830usd,heritage_overall,357,22,28,487.68561614529807,0.0,0.8341246088759697,export_controls_fe_iv
poverty_830usd,heritage_x_bolivia,357,22,28,101.87839081465924,0.0,0.9586627975219234,export_controls_fe_iv
gini,heritage_overall,357,22,28,487.68561614529807,0.0,0.8341246088759697,export_controls_fe_iv
gini,heritage_x_bolivia,357,22,28,101.87839081465924,0.0,0.9586627975219234,export_controls_fe_iv


==> models/models_iv_heritage_bolivia_heterogeneous_bilingual.csv <==
outcome,n,countries,years,coef_region_per_1,coef_bolivia_increment_per_1,coef_bolivia_total_per_1,se_bolivia_total,p_bolivia_total,effect_bolivia_per_10,r2_second_stage,spec,controls
poverty_420usd,357,22,28,0.1106656519204335,0.33509144182765677,0.44575709374809025,0.09377097039685657,1.997480830295828e-06,4.457570937480902,0.16699895434445278,baseline_fe_iv,"gdp_pc_growth,inflation_cpi,terms_of_trade"
poverty_3usd,357,22,28,0.051498087713969756,0.30944117028067397,0.3609392579946437,0.0963568861554214,0.0001797779314665071,3.6093925799464373,0.11403462622839278,baseline_fe_iv,"gdp_pc_growth,inflation_cpi,terms_of_trade"
poverty_830usd,357,22,28,0.1384772038803042,0.6016028741623333,0.7400800780426375,0.08048325609419837,0.0,7.400800780426375,0.20198341090327732,baseline_fe_iv,"gdp_pc_growth,inflation_cpi,terms_of_trade"
gini,357,22,28,0.023882222761664962,0.367204790100097,0.39108701286176195,0.06722806429909421,5.979939654565669e-09,3.9108701286176197,0.1274955554570124,baseline_fe_iv,"gdp_pc_growth,inflation_cpi,terms_of_trade"
poverty_420usd,357,22,28,0.13467704041441744,0.7458829317592519,0.8805599721736693,0.4303472045014302,0.040740463115610526,8.805599721736693,0.16809196002984883,export_controls_fe_iv,"gdp_pc_growth,inflation_cpi,terms_of_trade,boliv_export_exports_traditional_share,boliv_export_exports_hydrocarbons_share,boliv_export_exports_minerals_share,boliv_export_exports_nontraditional_share,boliv_export_exports_product_hhi,boliv_export_exports_destination_hhi"
poverty_3usd,357,22,28,0.06957834232948583,0.6680118234162327,0.7375901657457185,0.4164930888545778,0.07656832587114892,7.3759016574571845,0.11748532171665949,export_controls_fe_iv,"gdp_pc_growth,inflation_cpi,terms_of_trade,boliv_export_exports_traditional_share,boliv_export_exports_hydrocarbons_share,boliv_export_exports_minerals_share,boliv_export_exports_nontraditional_share,boliv_export_exports_product_hhi,boliv_export_exports_destination_hhi"
poverty_830usd,357,22,28,0.1733006298360254,1.0420145567591312,1.2153151865951566,0.4320379470434901,0.004908432159288045,12.153151865951566,0.20475036839348015,export_controls_fe_iv,"gdp_pc_growth,inflation_cpi,terms_of_trade,boliv_export_exports_traditional_share,boliv_export_exports_hydrocarbons_share,boliv_export_exports_minerals_share,boliv_export_exports_nontraditional_share,boliv_export_exports_product_hhi,boliv_export_exports_destination_hhi"
gini,357,22,28,0.017184047046514026,-0.11083009192255547,-0.09364604487604145,0.3298632980506799,0.7764920009901255,-0.9364604487604145,0.16831547650524492,export_controls_fe_iv,"gdp_pc_growth,inflation_cpi,terms_of_trade,boliv_export_exports_traditional_share,boliv_export_exports_hydrocarbons_share,boliv_export_exports_minerals_share,boliv_export_exports_nontraditional_share,boliv_export_exports_product_hhi,boliv_export_exports_destination_hhi"


==> models/models_ols_bolivia_only_heritage_bilingual.csv <==
outcome,n,coef_heritage_per_1,se_heritage,p_heritage,effect_per_10,r2
poverty_420usd,24,1.090583651628326,0.0918262579502937,1.5661033813335495e-32,10.90583651628326,0.9363654228288388
poverty_3usd,24,0.8338924859784038,0.09113417579700755,5.684815446488081e-20,8.338924859784038,0.901847552335366
poverty_830usd,24,1.6132680080395265,0.08857960455357441,4.0974316848680696e-74,16.132680080395264,0.9574544162474825
gini,24,0.726514294571388,0.057739406573140174,2.630809891491522e-36,7.2651429457138805,0.9178130890323251


==> tables/auditoria_adf_bolivia_series.csv <==
variable,n,adf_stat,p_value,lags,stationary_at_5pct
heritage_overall,30,-3.4589441245974695,0.009106264883571353,8,True
D_heritage_overall,29,-1.5955238257098903,0.4858416381464088,7,False
efw,30,-2.2262140933141303,0.19686917454023284,0,False
D_efw,29,-3.9191567788578032,0.0018983008116099948,0,True
pobreza_420usd,27,-1.514512464684957,0.5263204052509548,7,False
D_pobreza_420usd,26,-1.9476646975514202,0.3099807817100115,5,False
pobreza_3usd,27,-1.0949282058270282,0.7170902341601256,0,False
D_pobreza_3usd,26,-5.59682627398555,1.2913489395547202e-06,0,True
pobreza_830usd,27,-1.3109869576525461,0.6241308969367365,3,False
D_pobreza_830usd,26,-3.1378152676537385,0.02387833994693188,1,True
gini,27,-0.9546806352649406,0.7694327446656027,5,False
D_gini,26,-2.239406695019166,0.1922551180937665,9,False


==> tables/auditoria_bolivia_cobertura_series.csv <==
variable,nonmissing_years,year_min,year_max,first_value,last_value
heritage_overall,30,1995,2024,56.8,43.5
efw,30,1970,2023,4.498703222425325,6.05
finreform_n,33,1973,2005,0.095238097012043,0.9047619104385376
pobreza_420usd,27,1990,2024,15.7,4.9
pobreza_3usd,27,1990,2024,5.8,2.1
pobreza_830usd,27,1990,2024,45.7,17.4
gini,27,1990,2024,42.0,40.9
informalidad_ilo,22,1999,2024,84.228,83.875
desempleo,34,1991,2024,2.935,3.274
crec_pib_pc,55,1970,2024,2.897656675301022,-2.4707460439636293
inflacion_cpi,55,1970,2024,3.95550921099769,5.09976568317427
terminos_intercambio,44,1980,2023,171.7277598888,80.4


==> tables/auditoria_bolivia_correlaciones_niveles_diferencias.csv <==
tipo,treatment,outcome,n,r,p,year_min,year_max
niveles,heritage_overall,pobreza_420usd,25,0.9634223062934388,1.1963300703354518e-14,1997,2024
primeras_diferencias,heritage_overall,pobreza_420usd,24,-0.10278317439792552,0.6327061664145021,1999,2024
niveles,heritage_overall,pobreza_3usd,25,0.9446215998381605,1.2854156704155089e-12,1997,2024
primeras_diferencias,heritage_overall,pobreza_3usd,24,-0.16089529596686433,0.4526175022742657,1999,2024
niveles,heritage_overall,pobreza_830usd,25,0.9743130261065416,2.1662966524319186e-16,1997,2024
primeras_diferencias,heritage_overall,pobreza_830usd,24,0.048739534667599387,0.8210759145428915,1999,2024
niveles,heritage_overall,gini,25,0.9528546245510553,2.1029961385541023e-13,1997,2024
primeras_diferencias,heritage_overall,gini,24,-0.22137873662673382,0.2985239722461111,1999,2024
niveles,heritage_overall,informalidad_ilo,22,-0.12779364576661956,0.5708847048910646,1999,2024
primeras_diferencias,heritage_overall,informalidad_ilo,21,0.01678805293130585,0.9424217184697578,2000,2024
niveles,heritage_overall,desempleo,30,-0.5292553911328547,0.002635445454970899,1995,2024
primeras_diferencias,heritage_overall,desempleo,29,-0.015087251294622463,0.9380844169531208,1996,2024
niveles,efw,pobreza_420usd,23,0.6914175822040399,0.00025834698080880707,1990,2023
primeras_diferencias,efw,pobreza_420usd,22,0.9113558076156848,3.734934316818364e-09,2000,2023
niveles,efw,pobreza_3usd,23,0.7730944107371924,1.5259178749478754e-05,1990,2023
primeras_diferencias,efw,pobreza_3usd,22,0.9036940662400177,8.282191529589545e-09,2000,2023
niveles,efw,pobreza_830usd,23,0.5402829798930348,0.007780991206920452,1990,2023
primeras_diferencias,efw,pobreza_830usd,22,0.8333086155579308,1.4735152300051912e-06,2000,2023
niveles,efw,gini,23,0.7219321012525904,0.00010067561209941398,1990,2023
primeras_diferencias,efw,gini,22,0.8973804685247901,1.521270893380668e-08,2000,2023
niveles,efw,informalidad_ilo,20,-0.39789969036848505,0.08230588069842427,2000,2023
primeras_diferencias,efw,informalidad_ilo,19,-0.3681544911516382,0.12093508704291767,2001,2023
niveles,efw,desempleo,25,-0.2243087267675915,0.28106269424469177,1995,2023
primeras_diferencias,efw,desempleo,24,-0.20676126991277757,0.3323581008996033,2000,2023
niveles,finreform_n,pobreza_420usd,9,0.5773333757724153,0.10356419949231753,1990,2005
primeras_diferencias,finreform_n,pobreza_420usd,8,0.40767365709168985,0.31608223788492457,1992,2005
niveles,finreform_n,pobreza_3usd,9,0.6631481636075915,0.05153362598554719,1990,2005
primeras_diferencias,finreform_n,pobreza_3usd,8,0.26462757634293516,0.5265007490974158,1992,2005
niveles,finreform_n,pobreza_830usd,9,0.1852921730002461,0.633159619781217,1990,2005
primeras_diferencias,finreform_n,pobreza_830usd,8,0.3801088787052147,0.35296924914643824,1992,2005
niveles,finreform_n,gini,9,0.8355887396729371,0.005032191710920114,1990,2005
primeras_diferencias,finreform_n,gini,8,0.11629547969135857,0.7839040663878553,1992,2005
niveles,finreform_n,informalidad_ilo,6,0.896360510065872,0.01555511247451414,1999,2005
primeras_diferencias,finreform_n,informalidad_ilo,5,0.853055009173398,0.0661080115033673,2000,2005
niveles,finreform_n,desempleo,15,-0.4193147206294182,0.119746676239764,1991,2005
primeras_diferencias,finreform_n,desempleo,14,0.25915489154392074,0.3709538143501506,1992,2005


==> tables/auditoria_bolivia_iv_heritage_resumido.csv <==
outcome,treatment,instrument,spec,n,years,first_stage_coef,first_stage_p,first_stage_F,coef,se,p,coef_per_10
pobreza_420usd,heritage_overall,z_latam_loo_heritage_overall_lag1,iv_noctrl,25,1997-2024,6.857717613447066,3.808209474916256e-56,249.23727855176148,1.110344387526576,0.1156001947215377,7.612904874406762e-22,11.103443875265759
pobreza_420usd,heritage_overall,z_latam_loo_heritage_overall_lag1,iv_macro,24,1997-2023,7.210190023630658,3.2743961199329903e-46,203.6876897797323,1.11346282105571,0.1297940819412765,9.59620959357961e-18,11.1346282105571
pobreza_420usd,heritage_overall,z_latam_loo_heritage_overall_lag1,iv_macro_trend,24,1997-2023,2.1424486962863707,1.4993879164131597e-07,27.59017053300912,1.0801519020280623,0.572869284230029,0.0593607477088811,10.801519020280622
pobreza_3usd,heritage_overall,z_latam_loo_heritage_overall_lag1,iv_noctrl,25,1997-2024,6.857717613447066,3.808209474916256e-56,249.23727855176148,0.8582751223231568,0.1062955316044954,6.779627241868661e-16,8.582751223231568
pobreza_3usd,heritage_overall,z_latam_loo_heritage_overall_lag1,iv_macro,24,1997-2023,7.210190023630658,3.2743961199329903e-46,203.6876897797323,0.8590887617389299,0.1179214538793902,3.210442570626185e-13,8.5908876173893
pobreza_3usd,heritage_overall,z_latam_loo_heritage_overall_lag1,iv_macro_trend,24,1997-2023,2.1424486962863707,1.4993879164131597e-07,27.59017053300912,0.8638038143893499,0.5550003125956354,0.1196124366301276,8.6380381438935
pobreza_830usd,heritage_overall,z_latam_loo_heritage_overall_lag1,iv_noctrl,25,1997-2024,6.857717613447066,3.808209474916256e-56,249.23727855176148,1.6634880317301504,0.132616705487734,4.310814944020185e-36,16.634880317301505
pobreza_830usd,heritage_overall,z_latam_loo_heritage_overall_lag1,iv_macro,24,1997-2023,7.210190023630658,3.2743961199329903e-46,203.6876897797323,1.6548978376835497,0.1442655690473128,1.841086243050551e-30,16.548978376835496
pobreza_830usd,heritage_overall,z_latam_loo_heritage_overall_lag1,iv_macro_trend,24,1997-2023,2.1424486962863707,1.4993879164131597e-07,27.59017053300912,1.8876020358615533,0.5344450049321069,0.0004125978325695,18.876020358615534
gini,heritage_overall,z_latam_loo_heritage_overall_lag1,iv_noctrl,25,1997-2024,6.857717613447066,3.808209474916256e-56,249.23727855176148,0.7471327228654632,0.0791615911477007,3.797048056403283e-21,7.471327228654632
gini,heritage_overall,z_latam_loo_heritage_overall_lag1,iv_macro,24,1997-2023,7.210190023630658,3.2743961199329903e-46,203.6876897797323,0.7210478933379849,0.0847817215005093,1.819771997003995e-17,7.210478933379849
gini,heritage_overall,z_latam_loo_heritage_overall_lag1,iv_macro_trend,24,1997-2023,2.1424486962863707,1.4993879164131597e-07,27.59017053300912,0.4281786962443963,0.3616000514988598,0.23636464116173,4.281786962443963


==> tables/auditoria_bolivia_ols_heritage_resumido.csv <==
outcome,treatment,spec,n,years,coef,se,p,r2,coef_per_10
pobreza_420usd,heritage_overall,levels_noctrl,25,1997-2024,1.1014905839954574,0.064530775088244,2.514988034412974e-65,0.9281825402637685,11.014905839954574
pobreza_420usd,heritage_overall,levels_macro,24,1997-2023,1.0921895189107504,0.0566991068723691,1.1002860347275046e-82,0.9363388373616304,10.921895189107504
pobreza_420usd,heritage_overall,levels_macro_trend,24,1997-2023,0.5027026816087292,0.4032577846045057,0.2125428123043014,0.9471465920293756,5.027026816087292
pobreza_420usd,heritage_overall,diff_noctrl,24,1999-2024,-0.1762331838565029,0.4061371775654529,0.6643427097425012,0.0105643809393147,-1.762331838565029
pobreza_420usd,heritage_overall,diff_macro,23,1999-2023,-0.4738689572025117,0.3770929146002734,0.2088850639910507,0.2716133487875631,-4.738689572025117
pobreza_3usd,heritage_overall,levels_noctrl,25,1997-2024,0.8437310606634943,0.0690360147588754,2.3832561788480376e-34,0.8923099668808055,8.437310606634943
pobreza_3usd,heritage_overall,levels_macro,24,1997-2023,0.8353476463451912,0.0616500682531722,7.941907156162206e-42,0.9018028786295492,8.353476463451912
pobreza_3usd,heritage_overall,levels_macro_trend,24,1997-2023,0.270387555839239,0.4204122592396012,0.5201276819048954,0.9181461747250192,2.70387555839239
pobreza_3usd,heritage_overall,diff_noctrl,24,1999-2024,-0.2801569506726461,0.4210184014615119,0.5057775132308879,0.0258872962642647,-2.8015695067264614
pobreza_3usd,heritage_overall,diff_macro,23,1999-2023,-0.5679482455189342,0.4000127330995641,0.1556585134417604,0.2910900204231605,-5.679482455189342
pobreza_830usd,heritage_overall,levels_noctrl,25,1997-2024,1.638872150191674,0.0546312248801634,1.0168171537240004e-197,0.9492858728408862,16.38872150191674
pobreza_830usd,heritage_overall,levels_macro,24,1997-2023,1.6153466045635811,0.0545785731322232,1.6469161616390276e-192,0.9574523686623247,16.15346604563581
pobreza_830usd,heritage_overall,levels_macro_trend,24,1997-2023,1.1728616257298,0.3935726459572771,0.0028821218551024,0.9602640476827666,11.728616257297999
pobreza_830usd,heritage_overall,diff_noctrl,24,1999-2024,0.0813901345291478,0.3046609463044544,0.7893537658150058,0.002375542239614,0.813901345291478
pobreza_830usd,heritage_overall,diff_macro,23,1999-2023,-0.0645676302535532,0.290100213561722,0.8238701183009023,0.2518470276963571,-0.6456763025355319
gini,heritage_overall,levels_noctrl,25,1997-2024,0.7467224523763009,0.0405578293277775,1.0662767536731076e-75,0.9079319355283326,7.467224523763009
gini,heritage_overall,levels_macro,24,1997-2023,0.7278378535961413,0.0322486910615714,8.635574532686801e-113,0.9176660632352786,7.278378535961413
gini,heritage_overall,levels_macro_trend,24,1997-2023,0.2428389830153321,0.2172341010775408,0.2636235057279277,0.933557057967026,2.428389830153321
gini,heritage_overall,diff_noctrl,24,1999-2024,-0.246188340807175,0.2705515835728316,0.3628490208371735,0.0490085450304488,-2.46188340807175
gini,heritage_overall,diff_macro,23,1999-2023,-0.37674079780896,0.2603190458009327,0.1478333072629398,0.2904322911978152,-3.7674079780896004


==> tables/auditoria_cobertura_variables_clave.csv <==
variable,nonmissing,countries,year_min,year_max,missing_fraction
heritage_overall,777,26,1995,2024,0.47676767676767673
efw,762,26,1970,2023,0.4868686868686869
finreform_n,561,17,1973,2005,0.6222222222222222
pobreza_420usd,499,25,1979,2024,0.663973063973064
pobreza_3usd,499,25,1979,2024,0.663973063973064
pobreza_830usd,499,25,1979,2024,0.663973063973064
gini,499,25,1979,2024,0.663973063973064
informalidad_ilo,306,24,1997,2024,0.793939393939394
desempleo,918,27,1991,2024,0.38181818181818183
crec_pib_pc,1484,27,1970,2024,0.0006734006734007147
inflacion_cpi,1252,26,1970,2024,0.15690235690235688
terminos_intercambio,1033,27,1980,2023,0.3043771043771044
z_latam_loo_heritage_overall_lag1,751,26,1996,2024,0.4942760942760943
z_latam_loo_efw_lag1,762,26,1971,2024,0.4868686868686869
z_latam_loo_finreform_n_lag1,561,17,1974,2006,0.6222222222222222


==> tables/auditoria_inventario_archivos.csv <==
path,size_bytes,md5,suffix
README.md,2019,876b77fb0c838ebac9a89cd5cc8af20a,.md
datos_procesados_parquet/instrumentos_abiad_financial_reform_limpio.parquet,29589,a009e06a21604d8d49b8b9f2929044b4,.parquet
datos_procesados_parquet/instrumentos_archigos_pais_anio.parquet,43843,90e80db39604a9e55e5c9dfff88da951,.parquet
datos_procesados_parquet/instrumentos_archigos_raw_limpio.parquet,365363,cdb760dd034eea22cd1c352f82146878,.parquet
datos_procesados_parquet/instrumentos_correlaciones_bolivia_tratamientos_outcomes.parquet,4444,8bc9c67d8095936af2b17f5b9457b723,.parquet
datos_procesados_parquet/instrumentos_cow_country_codes.parquet,7124,3b2d5857b514fc58043d5f34fbb8250a,.parquet
datos_procesados_parquet/instrumentos_efw_limpio.parquet,312977,bf098c514a26afd92646169e6cb30c2d,.parquet
datos_procesados_parquet/instrumentos_emdat_pais_anio.parquet,62819,5db169af014973ecfc33de976d8a2b4a,.parquet
datos_procesados_parquet/instrumentos_emdat_raw_limpio.parquet,2497237,1ba035fd3eff144ad0250811115a3fdc,.parquet
datos_procesados_parquet/instrumentos_evaluacion_primera_etapa_instrumentos.parquet,10208,37fd795cc5e7507462f25a43768c6db8,.parquet
datos_procesados_parquet/instrumentos_fiscal_consolidations_limpio.parquet,9183,9f6fd9ee82c07330ce92ed9f8d36714a,.parquet
datos_procesados_parquet/instrumentos_global_crisis_rr_limpio.parquet,159630,21a805d1d0b488a03bc03e4cac934e48,.parquet
datos_procesados_parquet/instrumentos_gold_standard_rr.parquet,6208,fc923b9109b3e9c0323f982a4e02dd94,.parquet
datos_procesados_parquet/instrumentos_heritage_limpio.parquet,103603,16dbba4114522a54044e5a087324725c,.parquet
datos_procesados_parquet/instrumentos_ilostat_informalidad_limpio.parquet,10548,ce7bc4cceff5f290b8b25429893a8391,.parquet
datos_procesados_parquet/instrumentos_imfmonitor_condiciones_pais_anio.parquet,21688,867e3916448e22cb23b505ffec17f217,.parquet
datos_procesados_parquet/instrumentos_imfmonitor_conditionality_limpio.parquet,438016,410d39a24fd9ac0c1247277e20140ebd,.parquet
datos_procesados_parquet/instrumentos_maddison2023_limpio.parquet,285370,d371841eb6560a8502a7b034fd881a1e,.parquet
datos_procesados_parquet/instrumentos_mona_description_limpio.parquet,87221,b8a17c2c98b65f995189eb1828732fdb,.parquet
datos_procesados_parquet/instrumentos_mona_programas_pais_anio.parquet,5216,86163e01c26510d81c1a9fae64f87acd,.parquet
datos_procesados_parquet/instrumentos_mona_qpc_limpio.parquet,327710,bdf77609e67374c11e3d9815072f7519,.parquet
datos_procesados_parquet/instrumentos_mona_qpc_pais_anio.parquet,5471,e417e07540adb530a0d9cc8c2559a3d3,.parquet
datos_procesados_parquet/instrumentos_panel_bolivia_iv.parquet,152508,6d48a015441a9a8b2e50f3aca600aef0,.parquet
datos_procesados_parquet/instrumentos_panel_integrado_pais_anio_iv.parquet,3824734,c4853e7627d8c1711b35e9dab31e4acd,.parquet
datos_procesados_parquet/instrumentos_panel_latam_iv.parquet,748755,d2df88d1daedbec8f899993ca43f191b,.parquet
datos_procesados_parquet/instrumentos_pwt110_limpio.parquet,827591,546d25bd68ad671b846de065a53cda7d,.parquet
datos_procesados_parquet/instrumentos_resultados_iv_aproximados.parquet,12080,5d965fe2481cb9be5fec23300b6e43cc,.parquet
datos_procesados_parquet/instrumentos_rr_fx_coarse_classification.parquet,8447,dffb1dd05be9695ad2be11dd5533767e,.parquet
datos_procesados_parquet/instrumentos_rr_fx_fine_classification.parquet,8985,7d477b4a0b750aeecc6a2694de1babcf,.parquet
datos_procesados_parquet/instrumentos_rr_unified_exchange_market.parquet,8385,2001b06a1b16f318ce8938a1db88d768,.parquet
datos_procesados_parquet/instrumentos_wdi_indicadores_seleccionados.parquet,2151176,205c2b2ff9c9ec60e9fae4c755409e9c,.parquet
datos_procesados_parquet/integral_abiad_financial_reform_procesado.parquet,25601,49d8d4e9fc91ce88cb2c465ab357e9ee,.parquet
datos_procesados_parquet/integral_bolivia_panel_integrado_1960_2025.parquet,101921,c0427ee317c208177af9c4d7ac55a268,.parquet
datos_procesados_parquet/integral_cmo_commodities_procesado.parquet,35888,9e1794d733b4dedf6ee8ae87c34d0ed0,.parquet
datos_procesados_parquet/integral_consolidaciones_fiscales_narrativas_procesado.parquet,8861,e8ab8dd2ba74c3ca57c21f744d4a58a1,.parquet
datos_procesados_parquet/integral_desastres_bolivia_1980s_curado.parquet,5959,91d478eb8310f53a50ecd7c7bebfe9fc,.parquet
datos_procesados_parquet/integral_efw_panel_1970_2023_procesado.parquet,317358,7c33132f8a791fc526c3f35ea8e4e4d8,.parquet
datos_procesados_parquet/integral_emdat_desastres_pais_anio_procesado.parquet,85064,47a54b451a05286e291a9a5df491bed0,.parquet
datos_procesados_parquet/integral_ilostat_informalidad_procesado.parquet,2965,c6498f3d83ff1acecb3a9279c7fa7d7e,.parquet
datos_procesados_parquet/integral_inventario_fuentes.parquet,2781,b1658589a2c346bed0f9e5f5b9a03d57,.parquet
datos_procesados_parquet/integral_latam_panel_con_instrumentos_1990_2023.parquet,549699,3f8b4527995c228d97bfb6d2f83a8577,.parquet
datos_procesados_parquet/integral_maddison2023_procesado.parquet,284233,e301d12c71836969aeb2eb0bcdffe9fa,.parquet
datos_procesados_parquet/integral_mona_condicionalidad_agregada_pais_anio.parquet,13298,243ab2bf6e8c4dd57f7543df3b8063d9,.parquet
datos_procesados_parquet/integral_mona_description_standardized.parquet,85193,ab29dd18e4460dc52a49be961b7c942b,.parquet
datos_procesados_parquet/integral_mona_mecon_standardized.parquet,970843,2153e373afa23730c55d4980aabf2797,.parquet
datos_procesados_parquet/integral_mona_purchases_standardized.parquet,124780,30c74952287fd6cb255f9aeb901e7f2d,.parquet
datos_procesados_parquet/integral_mona_qpc_standardized.parquet,319853,4c79550e79cee5d8c25b78e50270d83a,.parquet
datos_procesados_parquet/integral_mona_reviews_standardized.parquet,59311,982d0b2031b0600b459a067f3e4ceede,.parquet
datos_procesados_parquet/integral_mona_structural_conditions_standardized.parquet,706524,be1a39b06bf84b9e0b01a8457ce904cd,.parquet
datos_procesados_parquet/integral_panel_integrado_global_1960_2025.parquet,4013759,7b6bdb63dd5805571c186cacb63636fc,.parquet
datos_procesados_parquet/integral_panel_integrado_latam_1960_2025.parquet,733466,4c5207d9d7a0d31740f7e1c36c8f5de0,.parquet
datos_procesados_parquet/integral_pobreza_gini_panel_procesado.parquet,71795,d814b75b212f70d240f02175c7181d8a,.parquet
datos_procesados_parquet/integral_pwt110_productividad_procesado.parquet,433148,528d5a7dcadf17fecc65380f039b2b1f,.parquet
datos_procesados_parquet/integral_wdi_indicadores_seleccionados_longwide.parquet,2410073,2acc7065a70620f1962d49868a8e08fc,.parquet
documento/articulo_neoliberalismo_bolivia_causal.pdf,392828,16c2b8f2406fa04d531d824f8cbd5848,.pdf
documento/articulo_neoliberalismo_bolivia_causal.tex,28307,5956461dd026437c5bc535e92c8414c3,.tex
documento/articulo_neoliberalismo_bolivia_integral.pdf,300994,5c45646a14a08209834b7bfd8ea8043c,.pdf
documento/articulo_neoliberalismo_bolivia_integral.tex,12251,a76ed358ac6949bf2839ef91172a375c,.tex
documento/articulo_neoliberalismo_bolivia_mejorado.pdf,364443,2bafe9d9ef47d101472dc32ce36e072b,.pdf
documento/articulo_neoliberalismo_bolivia_mejorado.tex,40774,389035917ae7bc20615ddbe4d097f5dd,.tex
figuras/instrumentos_bolivia_liberalizacion_reformas.png,73214,38f88571435baba4b4b84353b2496995,.png
figuras/instrumentos_bolivia_outcomes_sociales.png,118345,58facfc17d43f162ecc5113f6d06923c,.png
figuras/instrumentos_coeficientes_iv_aproximados.png,295115,7790d84a448753b0d760a82582278504,.png
figuras/instrumentos_ranking_primera_etapa_instrumentos.png,182986,1d7c9bbf685f5a77565287721b9a3631,.png
figuras/integral_fig_abiad_mona.pdf,18119,3c92d47b322f6e66e7a58a340d62449f,.pdf
figuras/integral_fig_abiad_mona.png,106733,7e3f37d747aea2ad0f9a2a74dfe5ad4b,.png
figuras/integral_fig_choques_externos.pdf,17435,f00db3c034be8cf03f72bc9eca2753e5,.pdf
figuras/integral_fig_choques_externos.png,168720,096683d501034283ca270436fe565bb3,.png
figuras/integral_fig_coeficientes.pdf,16267,7a5eece718e6dffd8a69b31e314ca63e,.pdf
figuras/integral_fig_coeficientes.png,153958,5ab446a069f580507d0b5fa5e5ca1249,.png
figuras/integral_fig_efw_componentes.pdf,19441,f63acd6e53a0b4c86c9084eec8abb979,.pdf
figuras/integral_fig_efw_componentes.png,129897,dd37b5d2e0715e96d1c41b2ca62a1495,.png
figuras/integral_fig_efw_social_bolivia.pdf,18528,a2b1f2f184e78392dd508631dfc9615b,.pdf
figuras/integral_fig_efw_social_bolivia.png,130217,9b5606435ad9cc6a9afe175dc04d5eee,.png
figuras/integral_fig_inflacion_crecimiento.pdf,17984,8ed18da429c2a139d254475f00e9ae0d,.pdf
figuras/integral_fig_inflacion_crecimiento.png,144037,6f1fb8de02c49ab331a03736e2e5032a,.png
figuras/integral_fig_informalidad.pdf,14968,cb95a0514d496bab72d4efa415473ab5,.pdf
figuras/integral_fig_informalidad.png,85509,16f8b44ae1c56a4fc9d5ae6481935754,.png
figuras/integral_fig_latam_scatter.pdf,19463,0ab0cfe4049206542013e6186ec6e730,.pdf
figuras/integral_fig_latam_scatter.png,165283,cb9482a97095b6b5ca4ef5df154d24ff,.png
figuras/integral_fig_scatter_bolivia.pdf,16054,4c8cfbc01f476d7bff1963498115ee79,.pdf
figuras/integral_fig_scatter_bolivia.png,75137,df63b7b10b0846c9c709fbdf070fb78e,.png
fuentes_manifest/inventario_paquete.csv,8466,102413d0473a20753f6c518c869eade2,.csv
fuentes_manifest/manifest_fuentes_crudas_no_incluidas.csv,3833,288b84d1ef0bcf88c0786ffc300d985b,.csv
logs_validacion/resumen_conteo_paquete.json,151,251999f281ec3edc7dca5389b8a0e8a5,.json
logs_validacion/resumen_ejecutivo_replicacion.csv,959,541ce20d1d9aa27f55e56042c475efdc,.csv
logs_validacion/top10_primera_etapa_replicada_desde_resultados.csv,2482,cd792c4c462806cfdeefb280e729b369,.csv
logs_validacion/top25_iv_aproximado_replicado_desde_resultados.csv,7489,f421662890ac449fbc73908ab1c16205,.csv
logs_validacion/validacion_parquets_cargados.csv,4685,b2ab60e5685acdc986888ab365908b5a,.csv
logs_validacion/validacion_replicacion.json,750,8c5278aa4d915190f707bd41ff3056a9,.json
logs_validacion/validacion_tablas_csv_cargadas.csv,1766,14426ec3a278b6e443c1c1c6cc1ae3de,.csv
modelos/bolivia_causal_bolivia_iv_efw_poverty_gini.csv,2216,9ae8d6223a0fbf20e5b2396bea84c88d,.csv
modelos/bolivia_causal_bolivia_iv_heritage_poverty_gini.csv,2577,6b64ab37741d06f8758b8578ce176108,.csv
modelos/bolivia_causal_bolivia_ols_heritage_poverty_gini.csv,2749,0e61bb9eb649f6b83003597d8e29de81,.csv
modelos/bolivia_causal_first_stage_panel_iv_heterogeneous.csv,793,c45b055cdf879e3222b7f995d1454524,.csv
modelos/bolivia_causal_panel_iv_heterogeneous_bolivia_heritage.csv,1583,1324ca78e3fdbe3768e382bbaec6acb1,.csv
modelos/bolivia_causal_resumen_bolivia_causal.json,1052,945cb7fc0b695a5168c9868922e5ae0d,.json
notas_fuentes/bolivia_causal_README_bolivia_causal.md,1105,2f17c330f07ac7d492d8842175c16f54,.md
notas_fuentes/instrumentos_error_pobreza_gini.md,47,295f4a3d4567959b01206d2a0668be5a,.md
notas_fuentes/instrumentos_notas_fuentes_replicacion.md,436,ad206e46529e0ad3d79e241b626f43da,.md
notas_fuentes/instrumentos_resumen_evaluacion_instrumentos.md,4232,c50be5dbbde6376aedd429f7e706e9eb,.md
notas_fuentes/integral_inventario_fuentes.csv,432,7bd724905ef40ee70612cd15e5ff35e5,.csv
notas_fuentes/integral_mona_qpc_codebook_extracted.txt,12196,b1aa27644ec7e863631a5f8dcd7832b0,.txt
notas_fuentes/integral_notas_de_fuentes_y_replicacion.md,993,b52ec04b2d47c2568811730f1dd544b4,.md
script/instrumentos_build_instrumentos_neoliberalismo.py,57710,2fa2010e18e3c931ba676cc0f7e9c10c,.py
script/instrumentos_finalize_iv_fast.py,15377,fda53b98535df6c168ef5fc678280c9b,.py
script/instrumentos_finish_instrumentos_fast.py,19025,b9f8da91980f8d7d6ab7ea50df2acb07,.py
script/integral_replicate_neolib_bolivia_fast_finish.py,39634,f1a33fceb463f7c60341deb0a569b7f4,.py
script/integral_replicate_neolib_bolivia_full.py,82392,2ecbd24d603b9483bfa3d72a05d7355d,.py
script/replicar_todo_desde_parquet.py,5849,abffc119d3a4596114d6f3b1f740eda5,.py
tablas/instrumentos_auditoria_cualitativa_instrumentos.csv,6217,651bc5e0656b6ce2ae378ae7f20397ca,.csv
tablas/instrumentos_correlaciones_bolivia_tratamientos_outcomes.csv,3451,0af285c14998f578092b9fd77ab524b3,.csv
tablas/instrumentos_evaluacion_primera_etapa_instrumentos.csv,12465,9dfa7516055723e55dd5b74698e12ff9,.csv
tablas/instrumentos_inventario_parquets_generados.csv,1210,586acb444b81de3119f7f467a7556348,.csv
tablas/instrumentos_resultados_iv_aproximados.csv,21313,5a3c83e08a10e7677c10f74357da6f0c,.csv
tablas/integral_correlaciones_bolivia.csv,3851,498d83db677f42d48439b8884c86b0be,.csv
tablas/integral_its_bolivia.json,2799,b4029752f5339897e6453bc68293e0f1,.json
tablas/integral_panel_fe_dinamico_resultados.csv,1937,7b03fd0fbd99452b741c6d811ef75e67,.csv
tablas/integral_panel_fe_resultados.csv,1443,495cec665d31596291451f708360bf54,.csv
tablas/integral_panel_iv_resultados.csv,2944,bf1e526556023d0580ac3b6ae0fb1983,.csv
tablas/integral_primeras_etapas_instrumentos.csv,533,a427d0066618374f14a205d1b70dea21,.csv
tablas/integral_tabla_abiad_bolivia.csv,2649,66678e596cd6c65c385f1ceced882fef,.csv
tablas/integral_tabla_auditoria_afirmaciones.tex,1009,7cd55db3fe805f34f535732666164a04,.tex
tablas/integral_tabla_auditoria_instrumentos.tex,1256,578ec5ba5fc39c73505ad78c8904c5e6,.tex
tablas/integral_tabla_correlaciones.tex,2398,b708a4a4d6a0a13e04e5c7da600be94d,.tex
tablas/integral_tabla_hitos_bolivia.csv,3793,866712b49d14ac7b0b7d74b89a796d6e,.csv
tablas/integral_tabla_hitos_empiricos.tex,1305,829f46e03515880564d23f18bd1b7ca3,.tex
tablas/integral_tabla_iv.tex,1585,5d30321b4a82cbe9491527268440f5bf,.tex
tablas/integral_tabla_matriz_historiografica.tex,1298,9b1cff78701ee164b56d5054f8fa7da7,.tex
tablas/integral_tabla_mona_bolivia_agregado.csv,528,bc5aeba25cb49505fe6c69261c82e644,.csv
tablas/integral_tabla_panel_fe.tex,2937,da51b2d49f91e4c9ceaeac7bf4e2865a,.tex
tablas/integral_tabla_periodos.tex,805,c97ce32df7172ca77a30a652ca87a999,.tex
tablas/integral_tabla_promedios_periodos.csv,2168,9727ecf4e48daac23bc0ac49faade43e,.csv


==> tables/auditoria_parquets_integridad.csv <==
file,ok,rows,cols,country_col,year_col,country_year_duplicates,mean_missing_fraction,numeric_infinite_values,year_min,year_max,countries
instrumentos_abiad_financial_reform_limpio.parquet,True,2671,26,Country Code,year,0.0,0.021973907784465625,0,1973.0,2005.0,91.0
instrumentos_archigos_pais_anio.parquet,True,14392,5,Country Code,year,0.0,0.0,0,1840.0,2015.0,183.0
instrumentos_archigos_raw_limpio.parquet,True,3409,29,Country Code,,,0.039358290933735246,0,,,183.0
instrumentos_correlaciones_bolivia_tratamientos_outcomes.parquet,True,51,5,,,,0.0,0,,,
instrumentos_cow_country_codes.parquet,True,243,3,,,,0.0,0,,,
instrumentos_efw_limpio.parquet,True,4950,10,Country Code,year,0.0,0.05187878787878788,0,1970.0,2023.0,165.0
instrumentos_emdat_pais_anio.parquet,True,7478,5,Country Code,year,0.0,0.0,0,1900.0,2025.0,231.0
instrumentos_emdat_raw_limpio.parquet,True,27348,48,Country Code,year,19870.0,0.3615331407537419,0,1900.0,2025.0,231.0
instrumentos_evaluacion_primera_etapa_instrumentos.parquet,True,58,12,,,,0.0,0,,,
instrumentos_fiscal_consolidations_limpio.parquet,True,324,7,Country Code,year,281.0,0.0,0,1978.0,2020.0,1.0
instrumentos_global_crisis_rr_limpio.parquet,True,15190,11,Country Code,year,0.0,0.018193787779041237,0,1800.0,2016.0,70.0
instrumentos_gold_standard_rr.parquet,True,11816,4,Country Code,year,0.0,0.0,0,1800.0,2010.0,56.0
instrumentos_heritage_limpio.parquet,True,5116,17,Country Code,year,0.0,0.1482546106792991,0,1995.0,2026.0,161.0
instrumentos_ilostat_informalidad_limpio.parquet,True,686,4,Country Code,year,0.0,0.0,0,1997.0,2025.0,83.0
instrumentos_imfmonitor_condiciones_pais_anio.parquet,True,8800,8,Country Code,year,0.0,0.0,0,1980.0,2019.0,220.0
instrumentos_imfmonitor_conditionality_limpio.parquet,True,8800,258,,year,,0.09836592670894996,0,3.155328e+17,1.5463008e+18,
instrumentos_maddison2023_limpio.parquet,True,131144,6,Country Code,year,0.0,0.28346321600683216,0,1.0,2022.0,169.0
instrumentos_mona_description_limpio.parquet,True,1069,26,Country Code,,,0.13513707994531193,0,,,84.0
instrumentos_mona_programas_pais_anio.parquet,True,210,4,Country Code,year,0.0,0.0,0,1992.0,2002.0,84.0
instrumentos_mona_qpc_limpio.parquet,True,29524,24,Country Code,,,0.022648240979090458,0,,,84.0
instrumentos_mona_qpc_pais_anio.parquet,True,515,5,Country Code,year,0.0,0.0,0,1992.0,2006.0,84.0
instrumentos_panel_bolivia_iv.parquet,True,55,194,Country Code,year,0.0,0.31986879100281157,0,1970.0,2024.0,1.0
instrumentos_panel_integrado_pais_anio_iv.parquet,True,14679,190,Country Code,year,0.0,0.591493397298683,0,1970.0,2024.0,271.0
instrumentos_panel_latam_iv.parquet,True,1485,194,Country Code,year,0.0,0.41196501093408316,0,1970.0,2024.0,27.0
instrumentos_pwt110_limpio.parquet,True,13690,17,Country Code,year,0.0,0.23845228376229965,0,1950.0,2023.0,185.0
instrumentos_resultados_iv_aproximados.parquet,True,72,14,,,,0.0,0,,,
instrumentos_rr_fx_coarse_classification.parquet,True,10626,4,Country Code,year,77.0,2.3527197440240918e-05,0,1940.0,2016.0,137.0
instrumentos_rr_fx_fine_classification.parquet,True,10626,4,Country Code,year,77.0,2.3527197440240918e-05,0,1940.0,2016.0,137.0
instrumentos_rr_unified_exchange_market.parquet,True,13561,5,country_code,year,13179.0,0.0,0,0.0,1.0,191.0
instrumentos_wdi_indicadores_seleccionados.parquet,True,15150,32,Country Code,year,0.0,0.42561881188118816,0,1960.0,2024.0,265.0
integral_abiad_financial_reform_procesado.parquet,True,2671,20,Country Code,year,0.0,0.028566080119805316,0,1973.0,2005.0,91.0
integral_bolivia_panel_integrado_1960_2025.parquet,True,66,123,Country Code,year,0.0,0.2782705099778271,0,1960.0,2025.0,1.0
integral_cmo_commodities_procesado.parquet,True,65,29,,year,,0.041379310344827586,0,1960.0,2024.0,
integral_consolidaciones_fiscales_narrativas_procesado.parquet,True,324,6,Country Code,year,0.0,0.0,0,1978.0,2020.0,31.0
integral_desastres_bolivia_1980s_curado.parquet,True,5,7,,,,0.0,0,,,
integral_efw_panel_1970_2023_procesado.parquet,True,4950,12,Country Code,year,0.0,0.0638047138047138,0,1970.0,2023.0,165.0
integral_emdat_desastres_pais_anio_procesado.parquet,True,7478,6,Country Code,year,0.0,0.0,0,1900.0,2025.0,231.0
integral_ilostat_informalidad_procesado.parquet,True,52,3,Country Code,year,0.0,0.0,0,1997.0,2027.0,2.0
integral_inventario_fuentes.parquet,True,10,3,,,,0.0,0,,,
integral_latam_panel_con_instrumentos_1990_2023.parquet,True,1351,134,Country Code,year,0.0,0.34821635714838095,0,1990.0,2023.0,42.0
integral_maddison2023_procesado.parquet,True,131144,5,Country Code,year,0.0,0.34015585920819863,0,1.0,2022.0,169.0
integral_mona_condicionalidad_agregada_pais_anio.parquet,True,2,20,Country Code,year,0.0,0.0,0,1994.0,1998.0,1.0
integral_mona_description_standardized.parquet,True,1069,26,Country Code,year,1055.0,0.16928113981434845,0,1992.0,2003.0,1.0
integral_mona_mecon_standardized.parquet,True,54507,33,Country Code,year,54493.0,0.20951937782803542,0,1992.0,2003.0,1.0
integral_mona_purchases_standardized.parquet,True,7327,25,Country Code,year,7313.0,0.2589381738774396,0,1992.0,2003.0,1.0
integral_mona_qpc_standardized.parquet,True,29524,23,Country Code,year,29510.0,0.05718118789135442,0,1992.0,2003.0,1.0
integral_mona_reviews_standardized.parquet,True,3828,19,Country Code,year,3814.0,0.19673596216245945,0,1992.0,2003.0,1.0
integral_mona_structural_conditions_standardized.parquet,True,7868,23,Country Code,year,7854.0,0.1426250524966292,0,1992.0,2003.0,1.0
integral_panel_integrado_global_1960_2025.parquet,True,15970,123,Country Code,year,0.0,0.43353442175624,0,1960.0,2025.0,265.0
integral_panel_integrado_latam_1960_2025.parquet,True,2454,123,Country Code,year,0.0,0.3990498340191226,0,1960.0,2025.0,42.0
integral_pobreza_gini_panel_procesado.parquet,True,4598,15,Country Code,year,0.0,0.42637378570392925,0,1963.0,2024.0,249.0
integral_pwt110_productividad_procesado.parquet,True,13690,11,Country Code,year,0.0,0.2681984195497709,0,1950.0,2023.0,185.0
integral_wdi_indicadores_seleccionados_longwide.parquet,True,15970,35,Country Code,year,0.0,0.4280919581357903,0,1960.0,2025.0,265.0


==> tables/auditoria_reestimacion_iv_heterogeneo_bolivia.csv <==
outcome,n,countries,years,beta_regional_per10,beta_bol_increment_per10,beta_bol_total_per10,se_bol_total_naive_per10,p_bol_total_naive,se_bol_total_HC3_per10,p_bol_total_HC3,dw_resid_naive,bp_heterosk_p,rank_X,k_X,F_fs_heritage,F_fs_heritage_bolivia
pobreza_420usd,357,22,1996-2023,1.2559374199034714,3.1631078318379693,4.419045251741441,0.9698342366918336,7.5509237162929566e-06,1.0799982111365787,5.494967906516379e-05,0.8378207021816733,2.471898663333973e-13,54,54,749.7974994149527,784.2410045456957
pobreza_3usd,357,22,1996-2023,0.6495582655831498,2.9234442578316893,3.573002523414839,0.8273283508111439,2.1291316751215206e-05,1.12753814985773,0.0016867451783590948,1.0809790196562652,1.5189039132371557e-29,54,54,749.7974994149527,784.2410045456957
pobreza_830usd,357,22,1996-2023,1.427906092710076,5.938923726842804,7.36682981955288,1.2624108689567075,1.377150526948867e-08,0.9031751953625311,9.325873406851315e-15,0.7249414902349292,1.8361916346106177e-09,54,54,749.7974994149527,784.2410045456957
gini,357,22,1996-2023,0.29047822822593744,3.6257929293387985,3.9162711575647355,0.6040972586446194,3.6479708143133394e-10,0.7993125652315759,1.5667981734246439e-06,1.028005501665819,9.702850958262658e-17,54,54,749.7974994149527,784.2410045456957


==> tables/auditoria_vif_controles.csv <==
variable,vif_no_FE_standardized
heritage_overall,1.0579607742170065
crec_pib_pc,1.0109067380776824
inflacion_cpi,1.043609231237139
terminos_intercambio,1.0259355666284664


==> tables/processed_parquet_manifest.csv <==
file,included_processed_parquet,raw_included_here
abiad_financial_reform_clean.parquet,True,False
bolivia_country_year_panel_augmented.parquet,True,False
bolivia_exports_annual_features.parquet,True,False
bolivia_exports_annual_long_1992_2026.parquet,True,False
bolivia_exports_monthly_long_1992_2026.parquet,True,False
bolivia_exports_workbook_metadata.parquet,True,False
bolivia_surveys_annual_labor_indicators_1989_2005.parquet,True,False
bolivia_surveys_period_labor_indicators_1989_2005.parquet,True,False
bolivia_surveys_person_core_harmonized_v8.parquet,True,False
cmo_raw_combined.parquet,True,False
efw_index_clean.parquet,True,False
emdat_country_year.parquet,True,False
fiscal_consolidations_narrative_clean.parquet,True,False
heritage_index_clean.parquet,True,False
ilostat_informality_clean.parquet,True,False
integrated_global_country_year_panel.parquet,True,False
integrated_latam_panel_with_instruments.parquet,True,False
maddison2023_clean.parquet,True,False
mona_aggregated_country_year_name.parquet,True,False
poverty_gini_external_panel.parquet,True,False
pwt110_clean.parquet,True,False
wdi_selected_country_year.parquet,True,False
wdi_selected_long.parquet,True,False


==> tables/table_bolivia_correlations.csv <==
Outcome,N levels,Level correlation,N differences,Difference correlation
poverty 420usd,25,0.9634223062934384,24,-0.10278317439792549
poverty 3usd,25,0.9446215998381602,24,-0.1608952959668643
poverty 830usd,25,0.9743130261065414,24,0.048739534667599366
gini,25,0.9528546245510551,24,-0.22137873662673366


==> tables/table_bolivia_ols.csv <==
Outcome,N,Coefficient per 1,SE,p-value,Effect per +10,R2
Poverty $4.20/day,24,1.090583651628326,0.0918262579502937,1.5661033813335495e-32,10.90583651628326,0.9363654228288388
Poverty $3/day,24,0.8338924859784038,0.0911341757970075,5.684815446488081e-20,8.338924859784038,0.901847552335366
Poverty $8.30/day,24,1.6132680080395263,0.0885796045535744,4.0974316848680696e-74,16.132680080395264,0.9574544162474824
Gini,24,0.726514294571388,0.0577394065731401,2.630809891491522e-36,7.26514294571388,0.9178130890323252


==> tables/table_export_structure.csv <==
Year,Total exports (m USD),Traditional share,Hydrocarbons share,Minerals share,Non-traditional share,Product HHI,Destination HHI
1992,773.837623,69.11843546065168,18.0219987034378,51.09643675721388,30.88156453934831,0.11110290745137673,0.12607500164062005
1997,1272.099059,48.37920410879149,8.53258838234208,39.846615726449414,51.6207958912085,0.09480170802259652,0.11257877673295676
2000,1474.9922330000002,48.43769201079856,14.344919048765872,34.09277296203268,51.562307989201436,0.10810941583988173,0.10154304148247524
2005,2948.08381863,69.36303164175023,50.33111077906865,19.031920862681584,30.63696835824977,0.183120835768583,0.1819948679726915
2010,7052.127654260001,77.74400452502552,43.27924942611065,34.46475509891488,22.255995474974476,0.20443601639556014,0.15126186224154475
2014,13034.22024128,82.23605830942049,51.7451865515805,30.490871757839983,17.763941690579514,0.2478057700380986,0.15815861140529092
2019,8933.33098837,80.42947182337987,32.07953089363041,48.349940929749465,19.570528176620137,0.17022612377085744,0.08692292062220161
2023,10935.03015617,72.09955791153688,19.66975653744226,52.42980137409462,27.900442088463116,0.1457034546068874,0.07920592243742004


==> tables/table_first_stage.csv <==
Specification,Endogenous variable,N,Countries,Years,First-stage F,First-stage R2
Baseline FE-IV,Heritage,357,22,28,849.1552879913964,0.8322301776882928
Baseline FE-IV,Heritage x Bolivia,357,22,28,761.1503199916484,0.8141082476569828
Export controls FE-IV,Heritage,357,22,28,487.68561614529807,0.8341246088759697
Export controls FE-IV,Heritage x Bolivia,357,22,28,101.87839081465924,0.9586627975219234


==> tables/table_iv_baseline.csv <==
Outcome,N,Countries,Years,Regional coefficient,Bolivia increment,Bolivia total per 1,SE,p-value,Bolivia effect per +10
Poverty $4.20/day,357,22,28,0.1106656519204335,0.3350914418276567,0.4457570937480902,0.0937709703968565,1.997480830295828e-06,4.457570937480902
Poverty $3/day,357,22,28,0.0514980877139697,0.3094411702806739,0.3609392579946437,0.0963568861554214,0.0001797779314665,3.609392579946437
Poverty $8.30/day,357,22,28,0.1384772038803042,0.6016028741623333,0.7400800780426375,0.0804832560941983,0.0,7.400800780426375
Gini,357,22,28,0.0238822227616649,0.367204790100097,0.3910870128617619,0.0672280642990942,5.979939654565669e-09,3.91087012861762


==> tables/table_iv_export_controls.csv <==
Outcome,Bolivia effect per +10,SE,p-value,Second-stage R2
Poverty $4.20/day,8.805599721736693,0.4303472045014302,0.0407404631156105,0.1680919600298488
Poverty $3/day,7.375901657457184,0.4164930888545778,0.0765683258711489,0.1174853217166594
Poverty $8.30/day,12.153151865951566,0.4320379470434901,0.004908432159288,0.2047503683934801
Gini,-0.9364604487604145,0.3298632980506799,0.7764920009901255,0.1683154765052449


==> tables/table_parquet_inventory_excerpt.csv <==
File,Rows,Columns,Size MB
abiad_financial_reform_clean.parquet,2671,14,0.019
bolivia_country_year_panel_augmented.parquet,66,261,0.427
bolivia_exports_annual_features.parquet,32,175,0.362
bolivia_exports_annual_long_1992_2026.parquet,18104,7,0.181
bolivia_exports_monthly_long_1992_2026.parquet,176830,9,1.612
bolivia_exports_workbook_metadata.parquet,20,6,0.005
bolivia_surveys_annual_labor_indicators_1989_2005.parquet,16,8,0.007
bolivia_surveys_period_labor_indicators_1989_2005.parquet,4,9,0.007
bolivia_surveys_person_core_harmonized_v8.parquet,519239,92,14.201
cmo_raw_combined.parquet,237,179,0.206
efw_index_clean.parquet,4950,10,0.258
emdat_country_year.parquet,7478,6,0.074


==> tables/table_survey_periods.csv <==
Period,Persons,Employment rate 14+,Unemployment rate 14+,Informality proxy share,Labor-income Gini
1986-1990,43336.5,53.0108824483948,4.956747836910696,34.26265242002697,0.9449984969203076
1991-1995,25933.2,53.78143162199104,2.698781264280905,36.165512878595976,0.9098158349699732
1996-2000,39481.2,61.97523679787077,0.7276793743916962,27.31868095734946,0.8510997795797796
2001-2005,26373.5,60.12775343886842,1.9156741211768253,35.04902925836644,0.6921368528292384


==> tables/table_variable_coverage.csv <==
Variable,Non-missing years,First year,Last year
Heritage overall index,31,1995.0,2025.0
EFW summary index,30,1970.0,2023.0
Poverty at $4.20/day,27,1990.0,2024.0
Poverty at $3/day,27,1990.0,2024.0
Poverty at $8.30/day,27,1990.0,2024.0
Gini index,27,1990.0,2024.0
ILOSTAT informality rate,0,,
"Goods exports, million USD",32,1992.0,2023.0
Traditional export share,32,1992.0,2023.0
Hydrocarbons export share,32,1992.0,2023.0
survey_informal_proxy_share_emp_w,16,1989.0,2005.0
survey_labor_income_gini_emp_w,12,1989.0,2005.0

